Rubrics Carry the Standard: Shapley Attribution for Checklist-Based LLM Judges

Checklist rubrics applied by large language model (LLM) judges have become a standard instrument for evaluating open-ended outputs and for rewarding them during training. Two assumptions surround this practice: that leniency or strictness is a property of the judge model, and that a rubric can be improved by asking a model to review it. We test both in a controlled grading task with planted flaws and on two human-labeled datasets, SummEdits and RAGTruth. Holding the judge and the outputs fixed, rubric content moves the pass rate of correct outputs from 2% to 100%, whereas changing the judge model or the rendering of the same checks moves it by a few points. Model self-review then drifts the rubric toward the reviser's own standard: it adds requirements the task never stated and deletes checks that human labels had taught, with three reviser models and on all three datasets. To measure and control this, we show that under all-must-pass aggregation the Shapley value of each check has an exact closed form, which yields per-check catch credit, false-fail blame and unique catches in linear time. Attribution shows that self-review deletes the checks that do unique work and keeps the checks that cause false fails. A change-control gate that combines these quantities with a provenance freeze on label-derived checks holds nearly every drifting revision chain at its starting quality, with identical decisions under three judge models.

==> README.txt <==
Rubrics Carry the Standard -- LaTeX source (Overleaf / arXiv ready)

Files: main.tex, appendix.tex (input by main.tex), ms_style.sty, figs/*.pdf. Bibliography is inline (no .bib needed).

Logo: put the official logo in this folder, named exactly microsoft_logo.png (or microsoft_logo.pdf).
Without it a grey placeholder box is shown. The file name is written literally in ms_style.sty, so arXiv finds it.

Compile: pdflatex main.tex (twice), or latexmk -pdf main.tex.
To turn the style off, delete the three lines after \captionsetup{font=small} in main.tex.

